Constraint-Safe Graph-Context Scoring for Stable Point-Feature Labels Under Text-Width and Accessibility-Inspired Profiles

Point-feature label placement on interactive maps must reconcile geometric validity, display yield, local placement utility, and stability across camera motion. Accessibility and multilingual requirements further change label dimensions, yet algorithmic evaluations often collapse these concerns into overlap counts. We present LABELSENSE-Pilot, a reproducible prototype that generates eight compass candidates per feature, scores candidates with a multilayer perceptron over graph-context summaries, adds a previous-placement bonus, and selects a layout through mixed-integer optimization. The executed scorer is deliberately not described as a graph transformer. Every returned layout is checked for viewport containment, per-feature uniqueness, and pairwise clearance. Experiments use 2,500 airport coordinates and names spanning 155 countries, with country-grouped splits and generated density, camera, text-suffix, preference, and enlarged-font stressors. Across five seeds, LABELSENSE-Pilot displayed 85.62 percent of labels with 2.09 percent flicker and zero collisions. Versus a handcrafted-utility integer program, LABELSENSE-Pilot sacrificed 1.43 percentage points of display while reducing flicker by 12.04 points. Enlarged-box-aware layouts produced zero proxy violations, whereas standard geometry reevaluated at 1.5x violated 52.57 percent of selected placements. These results establish an auditable engineering trade-off, not human accessibility, multilingual usability, or preference. Official recent baselines and participant evidence remain required before submission.

==> figures/data/fig1_main.csv <==
method,display_pct,display_sd_pct,flicker_pct,flicker_sd_pct,preference_pct,runtime_ms
Onion,72.380952,10.536443,4.325508,5.320624,76.921253,0.330978
SA,71.428571,11.104023,23.664155,22.380401,79.792553,40.893808
ILP,87.047619,9.350608,14.131470,13.639325,73.701018,32.833293
GraphG,68.380952,12.266720,3.239926,3.775007,87.489477,0.440143
DynH,68.666667,12.075756,0.484848,1.432065,86.906185,0.405274
LS,85.619048,9.104873,2.089103,3.091820,76.468565,27.005572


==> figures/data/fig2_length.csv <==
length_factor,display_pct,display_sd_pct
0.750000,91.000000,9.453835
1.000000,86.000000,10.093315
1.250000,79.000000,8.944272
1.500000,70.500000,7.786206
1.750000,70.500000,7.786206


==> figures/data/fig2_zoom.csv <==
motion_pct,consistency_pct,consistency_sd_pct
0.000000,100.000000,0.000000
3.000000,98.898139,1.800630
6.000000,95.853477,4.585623
10.000000,93.973090,5.917591


==> figures/data/fig3_density.csv <==
points,display_pct,display_sd_pct,runtime_ms,runtime_sd_ms
20,97.000000,2.738613,7.386236,1.477810
30,94.000000,4.944132,15.416286,2.117502
40,86.000000,10.093315,30.112665,10.848711
50,75.600000,8.648699,78.370008,42.713246
60,64.333333,6.728876,104.752064,32.777071
80,56.250000,1.530931,305.963181,163.349658


==> figures/data/fig4_language.csv <==
language,display_pct,display_sd_pct,preference_pct
en,86.000000,10.093315,81.555090
de,84.500000,9.420722,80.493837
es,83.500000,8.944272,78.705279
ja,89.000000,8.023403,82.402109
ar,87.000000,8.909265,81.975834


==> figures/data/fig5_ablation.csv <==
ablation,display_pct,flicker_pct,violations_pct
Full,82.105263,1.614533,0.000000
Greedy,66.052632,5.309919,0.000000
-Graph,85.263158,9.246361,0.000000
-Pref,83.289474,1.826405,0.000000
-Temp,82.500000,12.928528,0.000000
Unaware,89.078947,1.601515,66.352893


==> figures/data/fig5_accessibility.csv <==
profile,scale,display_pct,violations_pct
Aware 1x,1.000000,91.000000,0.000000
Aware 1.2x,1.250000,86.000000,0.000000
Aware 1.5x,1.500000,79.500000,0.000000
Unaware 1.5x,1.500000,76.500000,52.569944

